Optimal Equivariant Matchings on the 6-Cube with an Application to the King Wen Sequence

We study equivariant perfect matchings on the Boolean hypercube $\B^6$ under the Klein four-group $K_4 = \langle \comp, \rev \rangle$ generated by bitwise complement and reversal. Among matchings using only $\comp$ or $\rev$ pairings, there is a unique Hamming-cost minimizer, given by a simple ``reverse-priority rule'': pair each element with its reversal unless it is a palindrome, in which case pair it with its complement. This matching has total Hamming cost 120, compared to 192 for the complement-only matching. The historically significant King Wen sequence of the I Ching realizes precisely this matching. Pure Hamming minimization over the full $K_4$ action is different: allowing $\comp \circ \rev$ lowers the cost to 96. The King Wen rule is recovered, however, as the unique Hamming-weight-preserving optimum: it minimizes failures of Hamming-weight preservation before Hamming distance, and it is stable for the weighted energy $\alpha|\Delta w|+\beta d_H$ throughout the open region $\alpha>\beta$. The finite orbit counts and case distinctions are checked in Lean~4.

==> lake-manifest.json <==
{"version": "1.2.0",
 "packagesDir": ".lake/packages",
 "packages":
 [{"url": "https://github.com/leanprover-community/mathlib4",
   "type": "git",
   "subDir": null,
   "scope": "",
   "rev": "5450b53e5ddc75d46418fabb605edbf36bd0beb6",
   "name": "mathlib",
   "manifestFile": "lake-manifest.json",
   "inputRev": "v4.30.0-rc2",
   "inherited": false,
   "configFile": "lakefile.lean"},
  {"url": "https://github.com/leanprover-community/plausible",
   "type": "git",
   "subDir": null,
   "scope": "leanprover-community",
   "rev": "86210d4ad1b08b086d0bd638637a75246523dbb8",
   "name": "plausible",
   "manifestFile": "lake-manifest.json",
   "inputRev": "main",
   "inherited": true,
   "configFile": "lakefile.toml"},
  {"url": "https://github.com/leanprover-community/LeanSearchClient",
   "type": "git",
   "subDir": null,
   "scope": "leanprover-community",
   "rev": "c5d5b8fe6e5158def25cd28eb94e4141ad97c843",
   "name": "LeanSearchClient",
   "manifestFile": "lake-manifest.json",
   "inputRev": "main",
   "inherited": true,
   "configFile": "lakefile.toml"},
  {"url": "https://github.com/leanprover-community/import-graph",
   "type": "git",
   "subDir": null,
   "scope": "leanprover-community",
   "rev": "cdab3938ccabbdb044be6896e251b5814bec932e",
   "name": "importGraph",
   "manifestFile": "lake-manifest.json",
   "inputRev": "main",
   "inherited": true,
   "configFile": "lakefile.toml"},
  {"url": "https://github.com/leanprover-community/ProofWidgets4",
   "type": "git",
   "subDir": null,
   "scope": "leanprover-community",
   "rev": "2db6054a44326f8c0230ee0570e2ddb894816511",
   "name": "proofwidgets",
   "manifestFile": "lake-manifest.json",
   "inputRev": "v0.0.98",
   "inherited": true,
   "configFile": "lakefile.lean"},
  {"url": "https://github.com/leanprover-community/aesop",
   "type": "git",
   "subDir": null,
   "scope": "leanprover-community",
   "rev": "f0c6e183ea26531e82773feb4b73ab6595ca17a5",
   "name": "aesop",
   "manifestFile": "lake-manifest.json",
   "inputRev": "v4.30.0-rc2",
   "inherited": true,
   "configFile": "lakefile.toml"},
  {"url": "https://github.com/leanprover-community/quote4",
   "type": "git",
   "subDir": null,
   "scope": "leanprover-community",
   "rev": "1cc7e819b9b9bc1e87c9edcccb62e0269e00a809",
   "name": "Qq",
   "manifestFile": "lake-manifest.json",
   "inputRev": "v4.30.0-rc2",
   "inherited": true,
   "configFile": "lakefile.toml"},
  {"url": "https://github.com/leanprover-community/batteries",
   "type": "git",
   "subDir": null,
   "scope": "leanprover-community",
   "rev": "5c57f3857ba81924a88b2cdf4f062e34ec04ff11",
   "name": "batteries",
   "manifestFile": "lake-manifest.json",
   "inputRev": "v4.30.0-rc2",
   "inherited": true,
   "configFile": "lakefile.toml"},
  {"url": "https://github.com/leanprover/lean4-cli",
   "type": "git",
   "subDir": null,
   "scope": "leanprover",
   "rev": "13567aed1ac4f12aea9484178e07e51f8c9f7658",
   "name": "Cli",
   "manifestFile": "lake-manifest.json",
   "inputRev": "v4.30.0-rc2",
   "inherited": true,
   "configFile": "lakefile.toml"}],
 "name": "IChing",
 "lakeDir": ".lake",
 "fixedToolchain": false}

